Empirical Constraints on Core Collapse Supernova Yields using Very Metal Poor Damped Lyman Alpha Absorbers

We place empirical constraints on the yields from zero- and low-metallicity core collapse supernovae (CCSNe) using abundances measured in very metal-poor (VMP; [Fe/H] $\leq$ $-2$) Damped Lyman Alpha Absorbers (DLAs). For some abundance ratios ([N,Al,S/Fe]), VMP DLAs constrain the metal yields of the first SNe more reliably than VMP stars. We compile a large sample of high-S/N VMP DLAs from over 30 years of literature, most with high resolution spectral measurements. We infer the IMF-averaged CCSNe yield from the median values from the DLA abundance ratios of C, N, O, Al, Si, S, and Fe (over Fe and O). We assume that the DLAs are metal-poor enough that they represent galaxies in their earliest stages of evolution, when CCSNe are the only nucleosynthetic sources of the metals we analyze. We compare five sets of zero- and low-metallicity theoretical yields to the empirical yields derived in this work. We find that the five models agree with the DLA yields for ratios containing Si and S. Only one model, Heger & Woosley (2010, hereafter HW10), reproduced the DLA values for N, and one other model, Limongi & Chieffi (2018, hereafter LC18), reproduced [N/O]. We found little change in the theoretical yields with the adoption of a SN explosion landscape (where certain progenitor masses collapse into black holes, contributing no yields) onto HW10, but fixing explosion energy to progenitor mass results in wide disagreements between the predictions and DLA abundances. We investigate the adoption of a simple, observationally motivated Initial Distribution of Rotational Velocities for LC18 and find a slight improvement.

==> referee_report_vmpdla_revised.txt <==
Authors Response
We thank the referee for their comments and suggestions, which improved the quality of the paper. Our responses to the comments are preceded by two spaces then followed by two dashes, "  --". Changes we made to the text are bolded in the PDF.

  --We updated one of the models in our yield comparison (Figures 4-6) after being contacted by one of the authors of EC20. We made three noticeable changes. 1) We renamed the model from "PE20" to "EC20" to be consistent with the naming convention we established in the paper. 2) We updated the EC20 yields to include contributions from both hydrostatic and explosive nucleosynthesis. We mistakenly used just the explosive yields (published in the model paper) and needed to manually add in the yields from hydrostatic burning. The author gladly shared the pre-SN progenitor models that contain the hydrostatic yields, which gave us a more direct comparison with the other models. 3) We removed EC20's predictions for Al because the pre-SN progenitor did not track it, meaning we could not calculate the total Al yield. We discuss Points 2 & 3 in Section 4.1.5 (page 14). These changes did not alter the main conclusions of the paper but did necessitate adding a couple of discussion points in Section 5.

Report 

The manuscript titled "Empirical Constraints on Core Collapse Supernova Yields using Very Metal Poor Damped Lyman Alpha Absorbers" provides a detailed comparison of various theoretical yields of Population III stars to the chemical abundance measured both in stars and DLAs. While several papers of this nature already exist in the literature, this manuscript provides a contemporary comparison using a larger sample of DLAs combined with a comprehensive set of theoretical yield models. The paper concludes with a list of constraints on these various models using DLAs. It deserves to be published in ApJ after some moderate revisions.

There are two main comments for the manuscript:

1. The treatment of dust in DLAs. While there are many papers in the literature that show dust depletion is weak in metal-poor systems relative to their higher metallicity counterparts, it is still unknown if dust depletion is indeed negligible. For example, this is of key importance when interpreting the metallicity of the plateau and knee of the [alpha/Fe] ratio in DLAs. Although I personally agree with the assumptions about dust made in this manuscript, it would still be good to include a qualitative discussion on the effects of dust depletion if they are non-negligible. In particular, this could have an effect on the interpretation of Figure 6, its discussion and subsequent conclusions of this paper. One possibility is to put some arrows indicating the direction of dust depletion with a small arrow on the left/right side of each panel for each element in order to give a sense of what direction dust depletion is expected to go. For example, it could be that [S/Fe] could rule out all model yields upon including dust depletion.
  --We have addressed this comment in the text in two different sections. Beginning on line 354 of Section 3, we argue that the trends that we observe in [Si/Fe] and [S/Fe]  (page 9) in the VMP DLAs suggests there is little to no dust depletion present. 
 Second, in Section 4.2 (beginning on line 778; page 15) we discuss how the agreement between [S/Fe] and [Si/Fe] by all of the nucleosynthesis models and the VMP DLAs acts as secondary evidence that there is minimal dust depletion.

2. In section 4.3, the authors discuss three outcomes of the explosion of stars. While the authors exclude fallback outcome in their analysis based on recent works, it is still a significant component in theoretical yield modelling literature. Therefore, it would still be useful for the authors to demonstrate if metal-poor DLAs abundances can constrain or rule out fallback models before providing their reasoning of why fallback should be dismissed.
  --We realize that we made an error in the description of the SN explosion landscape and it's coupling with the yields. All of the models that we compare in this paper include fallback in their calculations so "adding 100% of the yields" technically means that we are adding only the yields that did not fallback. In other words, only case 2 and 3 are possible because the models all include fallback. We have made this clear in the final sentences of the first paragraph in Section 4.3 (page 16).


Minor comments:

-Abstract, line 7+8 -- If the word count allows, please include a list of key abundance ratios in this sentence.
  --Added. Shorthand notation was used to keep the word count down.

-Discussions of [C/O] in metal-poor stars and LTE corrections (e.g. paragraph starting on line 78 [pg 2]; Figure 1 and paragraph starting on line 355 [pg 8]) - Please include a discussion on the results and interpretation (particularly of Pop III [C/O] yields) of including NLTE corrections for C and O by the works on Amarsi+ 2019.
  --Examples of the 3D nLTE corrections for O and C calculated by Amarsi+2019 were added in Section 1 (beginning on line 85). Discussion of the lack of an [C/O] downturn when 3D nLTE corrections are made has been added to Section 3 (beginning on line 434; page 11).

-Pg 2, paragraph starting on line 94 -- The references for DLAs dominating the HI budget are inappropriate. Please use more relevant references (e.g. Lanzetta+ 1995, Rao & Turnshek 2000, Prochaska & Wolfe 2009, Noterdaeme+ 2012, Zafar+ 2013, Sanchez-Ramirez+ 2016)
  --References added.

-Pg 2, paragraph starting on line 106 -- There is also work by Prochaska & Wolfe 2002, Rafelski+ 2012 and Berg+ 2015 on [alpha/Fe] in DLAs in comparison to stars
  --References added. 

-Pg 2, line 131-133 -- Ionization corrections are believed to be minimal for all DLAs, not just metal-poor systems. As the sentence reads, it suggests that ionization corrections are only minimal at low metallicity, and can be misleading. Please adjust. Similarly, this comment about ionization corrections is also relevant for line 146 further down the page, where a more general reference is appropriate.
  --The sentence implying ionization corrections being small for just VMP DLAs has been removed. Additional references have been added (line 143, page 2).

-Pg2, line 144 -- The Pettini 2011 reference is not relevant here. While the Wolfe+ 2005 reference is sufficient, another possible reference is Zheng & Miralda-Escude 2002. There are also many others that preceed these references.
  --Certainly. The Pettini+2011 reference has been removed and more references have been added.

-Pg 2, paragraph starting on line 150 -- Please include references to de Cia+ 2016 and possibly Berg+ 2015 when relevant.
  --References added.

-Pg 3, line 240 -- The Zafar+ survey name should be replaced with 'ESO UVES Advanced Data Products Quasar Sample'
  --Fixed (line 245; page 3).

-Pg 8, paragraph starting on line 331 -- It is unclear what the intent of this paragraph is. Presumably, it is to cast light that the abundances from the lower resolution spectra may not be accurate, but this is not clearly stated. Please clarify the intent of these statements. In addition, as a cautionary note, upper limits between papers are not always derived in the same way, and are highly dependent on the resolution of the instrument.
  --The intent of the paragraph has been made more clear (line 327; page 9). Noted!

-Pg 8, line 339 -- missing the 'k' in bulk.
  --Fixed.

-Fig 1 caption -- UFD is not defined in the manuscript.
  --UFD is now defined at the beginning of Section 3.1 (page 11) in the second sentence, then again at the beginning of the next paragraph.

-Fig 2. -- The Al label in the bottom left panel is in a smaller font than the other labels.
  --Labels homogenized.

-Pg 10, paragraph starting on line 443 + conclusion (~line 1022) -- The idea that DLAs are complementary to chemical abundance studies in stars and provides measurements with reduced systematic uncertainties has been previously discussed and implemented in several works (e.g. Prochaska & Wolfe 2002, Rafelski+ 2012, Berg+ 2015). Please consider citing these and other references when discussing comparisons of stellar and DLA abundances.
  --References added in line 520 (page 11-12) , and line 1115 (page 20).

-Pg 12, line 642 -- Please define and/or cite the PUSH collaboration.
  --Citation added in first sentence of Section 4.1.5 (pg 5)

-Figure 3 -- This figure is missing the x tick labels on the top row. Furthermore, at first glance, the figure is really busy. The color bars seem redundant until the reader sees the scale. In particular, the horizontal colorbar appears to be defining only two colors per plot. Could one adopt a single colorbar for all panels and/or remove the horizontal colorbar and include labels above each panel what (approximate) values the yellow and magenta points represent?
  --Agreed. There is now one color bar shared between the two mass cuts. We label them in the first panel and describe it in the text. Pg 14

-Figure 4 -- Include a description of the starred points in the figure caption. Also, it may be useful to reference this in the text (e.g. near line 684 on pg 13)
  --Description has been added to the caption and a reference has been added to the text at the end of the first paragraph of Section 4.2. Pg 15

-Figure 5 -- The y-label O,Fe is not very intuitive. Please adjust the y-axes labels to show the element for each panel. It might also be useful to include a title for the top and bottom panels for a quick visual cue of what the distinction is between the two rows.
  --An additional y axis has been added to clarify which abundance ratio is displayed. Text has been added to the plots for additional clarity. Pg 18

-Pg 19, line 901-902 -- the end parenthesis (and possibly some text) is missing in this sentence.
  --End parenthesis added. No text is missing. pg 19 line 995

--------------------------------------------------------------

Data Editor's review:

One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

At the bottom of page 3 it says "The sample used for our analysis, as well as the full compilation that includes all abundance measurements for a system, are available as separate electronic tables." Please note all electronic tables require an example version in the manuscript to give the reader some idea of what to expect. Is the idea that Table 1 is this example for the .fits version? If so, what is the difference between the two .fits file?
  --Yes, table 1 contains the same columns that are present in both fits files. The difference between the two fits files is that one of them (*_analysis*.fits) is the data that is presented in this paper (i.e. in Figures 1 and 2) but the other table (*_full*.fits) contains multiple measurements for a given system, so it is the full compilation e.g., System Q2206-199 has been followed up by multiple authors and only one of those authors measurements are used in the paper (*_analysis*.fits) BUT in the other table all measurements made by different authors are included (*_full*.fits; contains more rows). We have added a more detailed description of this in the paper at the end of Section 2. pg 4

==> referee_report_vmpdlas_v2.txt <==
Authors Response
We thank the referee for their detailed comments and suggestions, which improved the clarity and quality of the paper. Our responses to the comments are preceded by two spaces then followed by two dashes, "  --". Changes we made to the text for this revision are italicised in the PDF.

Reviewer:

The revised manuscript titled "Empirical Constraints on Core Collapse Supernova Yields using Very Metal Poor Damped Lyman Alpha Absorbers" provides a detailed comparison of various theoretical yields of Population III stars to the chemical abundance measured both in stars and DLAs. While several papers of this nature already exist in the literature, this manuscript provides a contemporary comparison using a larger sample of DLAs combined with a comprehensive set of theoretical yield models. The paper concludes with a list of constraints on these various models using DLAs. After including some minor revisions, this manuscript is recommended for publication in ApJ.

Minor comments:

-Page 1, line 46 -- 'i.e.,' comma after i.e. should be removed
  --Added

-Page 2, lines 84/86 -- Inconsistent use of acronym for nLTE/non-LTE. Choose one to adopt throughout the paper.
  --"nLTE" is adopted throughout the paper

-Page 2, line 86 (also on page 11, line 421) -- It would be useful to indicate the direction/sign of the nLTE correction for clarity.
  --Sign(s) added.

-Page 2, paragraph starting on line 110 -- Discussion about DLAs being similar to dwarf spheroidals has been discussed in the literature, please add references to these papers (e.g. Cooke+15, Berg+15, Skuladottir+18).
  --References added.

-Page 2, line 150-153 -- This text read a bit awkward. Suggested rephrasing: "Therefore ionization corrections are not a significant source of uncertainty in VMP DLA abundances because there is usually only one dominant ionization state detected."
  --Rephrasing accepted and applied!

-Page 4 -- Text is unclear if the electronic table referred is Table 2. Additionally, would the electronic table be available online-only within the journal, or hosted separately? Please clarify the text.
  --Only Table 1 will be available electronically. Clarification added in the text.

-Page 9, paragraph starting on line 327 -- Please include what defines medium resolution (i.e. give the value of R, or list of instruments). Also please provide what are the potential errors associated with medium resolution (blending, hidden saturation, etc).
  --Medium resolution defined and potential errors are stated.

-Page 9, sentence starting on line 356 -- Start sentence "While we cannot..." and replace "but" with comma.
  --Sentence reworked.

-Page 9, sentence starting on line 359 -- add "observed abundance ratios" before "[S/Fe] and [Si/Fe]". Note that this argument only proves that the relative dust depletion is negligible, not that there is no dust depletion; please reword text accordingly.
  --Text reworded

-Page 9, dust depletion discussion -- Additionally, as has been discussed in the literature, one could also argue that the fact [S/Fe] and [Si/Fe] have a very similar observed abundance ratio thus the relative dust depletion of S and Si are similar. This is similar to the argument provided later in the paper when the modelled yields are discussed.
  --Note added in the text.

-Figure 3 -- The numbers above the black points are a bit confusing if they are not on the same scale as the colour bar, as the precision of the number is different from that on the colour bar. For example, the top-most point for C, O, Si, and S are consistent (within rounding) with several values on the colour bar. Consider adding an additional decimal to remove potential confusion, or come up with a different scheme for values above/below the colour bar.
  --An additional decimal place has been added for the points.

-Page 16, line 822 -- it's -> its
  --Corrected.

-Figure 6 -- The caption/legend refers to stellar abundances being plotted, but the red triangles are not shown on the figure. Please fix appropriately. Additionally, please note in the caption that the left/right panels show [X/Fe] and [X/O]. This is necessary as the description of the bottom panels could implicitly suggest that the left/right panels show different explosion landscapes.
  --The stars are indeed plotted but only for [Si/Fe] (this was the only ratio that overlapped with K19). This point has been added in the text. Left and right plot labels have been added.

Data Editor's review:
One of our data editors has reviewed your manuscript and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

At the bottom of page 3 it says "The sample used for our analysis, as well as the full compilation that includes all abundance measurements for a system, are available as separate electronic tables." Please note all electronic tables require an example version in the manuscript to give the reader some idea of what to expect. Is the idea that Table 1 is this example for the .fits version? If so, what is the difference between the two .fits file?
  --To avoid confusion, I would like to only host one electronic table through the journal. The table is shown in the text as "Table 1" and has an accompanying fits file "Table1_analysis_sample.fits". I will host an additional table through my GitHub which contains the duplicate measurements that did not make it into our analysis. I have updated the text to reflect this change.
